Seven ways to improve example-based single image super resolution

In this paper we present seven techniques that everybody should know to improve example-based single image super resolution (SR): 1) augmentation of data, 2) use of large dictionaries with efficient search structures, 3) cascading, 4) image self-similarities, 5) back projection refinement, 6) enhanced prediction by consistency check, and 7) context reasoning. We validate our seven techniques on standard SR benchmarks (i.e. Set5, Set14, B100) and methods (i.e. A+, SRCNN, ANR, Zeyde, Yang) and achieve substantial improvements.The techniques are widely applicable and require no changes or only minor adjustments of the SR methods. Moreover, our Improved A+ (IA) method sets new state-of-the-art results outperforming A+ by up to 0.9dB on average PSNR whilst maintaining a low time complexity.

==> psnr.txt <==
 x     y    color myvalue  anchor       myvalue1     
32.59 0.55   1      {A+}    north        {}
31.92 0.56   1      {ANR}   north        {}
31.90 3.03   1      {Zeyde et al.}  north       {}
%31.60 12.5   1      {NE+NNLS}       north       {}
31.41 55.34  1      {Yang et al.}   north       {}
33.46 4.5    2      {} south {IA}
33.20 1.2    2      {} south {A+C}
32.92 0.5    2      {} south {A+A}
%32.49 1.6    3      {} south {ANR}
%32.52 7.3    3      {} south {Zeyde et al}
%32.32 55.3   3      {} south {NE+NNLS}
%32.42 400    3      {} south {Yang et al}
32.69 3.0    3      {} south {}
32.57 18.3   3      {} south {}
%32.32 55.3   3      {} south {}
32.20 400    3      {} south {}


==> psnr_demo.txt <==
 x     y    color myvalue  anchor            myvalue1     
%31.29 0.03   1   {BILINEAR} west		{}          
35.13 0.02   1    {HQL}    west			{}          
35.66 49.25  1    {AHD}    west			{}          
36.08 0.6    1    {AP}     west			{}          
36.86 1.33   1    {PCSD}   west			{}          
37.30 34.82  1    {DLMMSE} west			{}          
37.65 0.81   1    {LPAICI} {west}		{}          
37.53 13.51  1    {GBTF} {north}		        {}         
37.89 12.27  1    {MSG}  {west} 		{}  	    
38.52 0.64   1    {MLRI} west			{}          
38.79 580.59 1    {LSSC} west			{}          
39.13 7.96   2    {}  east			{DDR}      
39.28 13.56  2    {} {east}		        {FR}       

==> psnr_regressors.txt <==
 x     y    color myvalue  anchor       myvalue1     
32.13 0.05  1      {16}    north      { }
32.46 0.13  1      {128}   north      { }
32.67 0.21  1      {1024}  north      { }
32.80 0.59  1      {8192}  north      { }
32.91 2.98  1      {65536} north      { }
32.12 0.046 2      { }  east        {16}
32.43 0.1   2      { }  east        {128}
32.64 0.15  2      { }  east       {1024}
32.78 0.20  2      { }  east       {8192}
32.89 0.22  2      { }  east       {65536}

